Unveiling the nature of the unidentified gamma-ray sources 4FGL J1908.6+0915e, HESS J1907+089/HOTS J1907+091, and 3HWC J1907+085 in the sky region of the magnetar SGR 1900+14

Supernova remnants (SNRs), star formation regions (SFRs), and pulsar wind nebulae (PWNe) are prime candidates for Galactic PeVatrons. The nonthermal high-energy (HE, $\varepsilon>100 \textrm{ MeV}$) and very high-energy (VHE, $\varepsilon>100 \textrm{ GeV}$) $\gamma$-ray emission from these sources should be a promising manifestation of acceleration processes. We investigate the possibility to explain the HE and VHE $\gamma$-ray emission from the sky region of the magnetar SGR 1900+14 as a signature of cosmic rays accelerated in above mentioned sources. To this end, we simulate the $\gamma$-ray emission from the extended Fermi-LAT HE source 4FGL J1908.6+0915e, the extended VHE H.E.S.S. source candidate HOTS J1907+091, and the point-like HAWC TeV source 3HWC J1907+085, which are spatially coincident with the SNR G42.8+0.6, the magnetar SGR 1900+14 and the star forming region W49A. The simulations are performed within the hadronic and leptonic models. We show that the observed $\gamma$-ray emission from the region of the magnetar SGR 1900+14 can, in principle, include contributions of different intensities from all three types of (potentially confused) sources. The considered in detail cases of a magnetar-connected but still undetected SNR and a PWN are the most promising ones, but with a serious requirement on the energy reserve of radiated CR particles - of order of $10^{51}d_{\textrm{10kpc}}^{2}$ erg for sources at a distance of $d\sim 10$ kpc. Such energy reserve can be provided by the magnetar-related Hypernova and/or magnetar wind nebula remnant created by the newborn millisecond magnetar with the large supply of rotational energy $E_{\textrm{rot}}\sim 10^{52}\textrm{ erg}$.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
